Knowledge-Aided Kaczmarz and LMS Algorithms

The least mean squares (LMS) filter is often derived via the Wiener filter solution. For a system identification scenario, such a derivation makes it hard to incorporate prior information on the system's impulse response. We present an alternative way based on the maximum a posteriori solution, which allows developing a Knowledge-Aided Kaczmarz algorithm. Based on this Knowledge-Aided Kaczmarz we formulate a Knowledge-Aided LMS filter. Both algorithms allow incorporating the prior mean and covariance matrix on the parameter to be estimated. The algorithms use this prior information in addition to the measurement information in the gradient for the iterative update of their estimates. We analyze the convergence of the algorithms and show simulation results on their performance. As expected, reliable prior information allows improving the performance of the algorithms for low signal-to-noise (SNR) scenarios. The results show that the presented algorithms can nearly achieve the optimal maximum a posteriori (MAP) performance.

==> BALSOverIterations.dat <==
   1.0000000000000000e+00   3.5995995776246348e-01   5.2540035816058239e-01   3.6141526276912983e-01   5.1155555405156494e-01   5.1439059796966380e-01
   2.0000000000000000e+00   3.2000199515737265e-01   5.4797057801213223e-01   3.2323907458853718e-01   5.1794136428855331e-01   5.2452201869528858e-01
   3.0000000000000000e+00   2.8616016422333612e-01   5.4388989261213649e-01   2.9138082964556550e-01   5.0816872731255702e-01   5.1379474469316488e-01
   4.0000000000000000e+00   2.5754209344945578e-01   5.5927469143828223e-01   2.6469287614305059e-01   5.1084730559028535e-01   5.1807069185084087e-01
   5.0000000000000000e+00   2.3338760076279008e-01   5.6919425246502520e-01   2.4225584242538889e-01   5.0786877956518983e-01   5.1690915200516452e-01
   6.0000000000000000e+00   2.1304848745320731e-01   5.8077089322169750e-01   2.2332893186751662e-01   5.0475115098809897e-01   5.1612638985701575e-01
   7.0000000000000000e+00   1.9597152752564931e-01   5.9110345586986424e-01   2.0731207663577930e-01   5.0375081952885437e-01   5.1540224778327470e-01
   8.0000000000000000e+00   1.8168413055950383e-01   5.9906852434990510e-01   1.9371684691548693e-01   4.9853244682803699e-01   5.1234327901917109e-01
   9.0000000000000000e+00   1.6978224395456942e-01   6.0796904322519307e-01   1.8214390260284682e-01   4.9653933977483866e-01   5.1007748061701741e-01
   1.0000000000000000e+01   1.5992013307279621e-01   6.1419280758324224e-01   1.7226538564572466e-01   4.9299940934410408e-01   5.0712751545527202e-01
   1.1000000000000000e+01   1.5180173793034246e-01   6.2055251733098193e-01   1.6381107829962346e-01   4.8490286981213832e-01   5.0167395066248455e-01
   1.2000000000000000e+01   1.4517335495469530e-01   6.1898984541286650e-01   1.5655745576558200e-01   4.7708596718394447e-01   4.9261618124914219e-01
   1.3000000000000000e+01   1.3981743369980359e-01   6.2579557648517248e-01   1.5031897997162680e-01   4.7451409730066468e-01   4.9035610240027416e-01
   1.4000000000000000e+01   1.3554731278804968e-01   6.2705690164157168e-01   1.4494114039280781e-01   4.6748932326416115e-01   4.8346846047772069e-01
   1.5000000000000000e+01   1.3220274793700151e-01   6.2773306031531806e-01   1.4029486510146952e-01   4.6288809456977670e-01   4.7846717218212953e-01
   1.6000000000000000e+01   1.2964610873086713e-01   6.3569805892045039e-01   1.3627201255793717e-01   4.6091086307266205e-01   4.7815055656719335e-01
   1.7000000000000000e+01   1.2775914063418103e-01   6.3690736318387664e-01   1.3278172023479087e-01   4.5878349106016558e-01   4.7453030950807440e-01
   1.8000000000000000e+01   1.2644020529651098e-01   6.3292253344246829e-01   1.2974743582370396e-01   4.5008548551783950e-01   4.6589507605346081e-01
   1.9000000000000000e+01   1.2560192602106610e-01   6.3236855912101719e-01   1.2710449464685022e-01   4.4761729572974429e-01   4.6219371867640074e-01
   2.0000000000000000e+01   1.2516917682879938e-01   6.3388893680522984e-01   1.2479813597528149e-01   4.4218835194150352e-01   4.5910946162388994e-01
   2.1000000000000000e+01   1.2507736322436566e-01   6.3716029094611415e-01   1.2278187342378749e-01   4.4142953600558693e-01   4.5763261266348998e-01
   2.2000000000000000e+01   1.2527095087703177e-01   6.4291830282373363e-01   1.2101615204881064e-01   4.4354152984004658e-01   4.5938695134215557e-01
   2.3000000000000000e+01   1.2570220522955053e-01   6.4369070864495437e-01   1.1946723841208869e-01   4.3909508501300282e-01   4.5494745779716861e-01
   2.4000000000000000e+01   1.2633011075803552e-01   6.4925867220745603e-01   1.1810630057681354e-01   4.3956115443589422e-01   4.5598997420900705e-01
   2.5000000000000000e+01   1.2711944340564849e-01   6.5475402877217515e-01   1.1690864344452209e-01   4.4033373636859624e-01   4.5779088628600556e-01
   2.6000000000000000e+01   1.2803997375197504e-01   6.5609503875327246e-01   1.1585307152676312e-01   4.3693175854652982e-01   4.5484085040210082e-01
   2.7000000000000000e+01   1.2906578188244583e-01   6.5623469788465627e-01   1.1492135656267312e-01   4.3669965786990333e-01   4.5402077652594452e-01
   2.8000000000000000e+01   1.3017466779143258e-01   6.5760853547389253e-01   1.1409779163828029e-01   4.3346940911549947e-01   4.5081675192382054e-01
   2.9000000000000000e+01   1.3134764357481180e-01   6.5928970894910455e-01   1.1336881686444565e-01   4.3226568453590580e-01   4.4971142345899678e-01
   3.0000000000000000e+01   1.3256849571477541e-01   6.5285497691419714e-01   1.1272270440485242e-01   4.2505154281578678e-01   4.4182208162434589e-01
   3.1000000000000000e+01   1.3382340749131894e-01   6.5632269273700750e-01   1.1214929285128307e-01   4.2555451781790860e-01   4.4255421572818743e-01
   3.2000000000000000e+01   1.3510063302126438e-01   6.6161534082181916e-01   1.1163976272835134e-01   4.2855801651075437e-01   4.4509076174971152e-01
   3.3000000000000000e+01   1.3639021566894718e-01   6.5826389346957925e-01   1.1118644635861978e-01   4.2195253585035669e-01   4.3862943183449060e-01
   3.4000000000000000e+01   1.3768374462764307e-01   6.6636209444342365e-01   1.1078266649820426e-01   4.2593250266730037e-01   4.4269414245835925e-01
   3.5000000000000000e+01   1.3897414436712166e-01   6.6031353485295441e-01   1.1042259911547232e-01   4.2191863161805643e-01   4.3777687167110324e-01
   3.6000000000000000e+01   1.4025549240485885e-01   6.6568417462333929e-01   1.1010115647314371e-01   4.2452029095963434e-01   4.4071482345225804e-01
   3.7000000000000000e+01   1.4152286150726187e-01   6.5892902092272221e-01   1.0981388732037051e-01   4.1928945628770914e-01   4.3520295855508828e-01
   3.8000000000000000e+01   1.4277218298014366e-01   6.6496416513948897e-01   1.0955689153298499e-01   4.2018369043029469e-01   4.3790365020665351e-01
   3.9000000000000000e+01   1.4400012817930052e-01   6.6478075880784848e-01   1.0932674697835633e-01   4.2029186715008482e-01   4.3684040499166238e-01
   4.0000000000000000e+01   1.4520400577474213e-01   6.6585016596391600e-01   1.0912044674352984e-01   4.1897084565600817e-01   4.3576392787438528e-01
   4.1000000000000000e+01   1.4638167264630075e-01   6.6353141170357521e-01   1.0893534516529550e-01   4.1553097213342027e-01   4.3167390313011755e-01
   4.2000000000000000e+01   1.4753145658286065e-01   6.6024279891752080e-01   1.0876911134987272e-01   4.1232749414641212e-01   4.2824980828027748e-01
   4.3000000000000000e+01   1.4865208920961884e-01   6.5705572383596000e-01   1.0861968907701691e-01   4.1054563748851486e-01   4.2618829909889039e-01
   4.4000000000000000e+01   1.4974264778401300e-01   6.5595992122433144e-01   1.0848526215605148e-01   4.0915217672172188e-01   4.2479653140028434e-01
   4.5000000000000000e+01   1.5080250468643677e-01   6.5782819909244639e-01   1.0836422444553306e-01   4.1107736988001442e-01   4.2621109276308400e-01
   4.6000000000000000e+01   1.5183128359124320e-01   6.6147320104943474e-01   1.0825515386896110e-01   4.1340519613370413e-01   4.2852442567234011e-01
   4.7000000000000000e+01   1.5282882144047272e-01   6.5605150388056244e-01   1.0815678986015498e-01   4.0731648449387836e-01   4.2170642700784455e-01
   4.8000000000000000e+01   1.5379513546067441e-01   6.5861413232656230e-01   1.0806801375694151e-01   4.0864984390390124e-01   4.2378073277190798e-01
   4.9000000000000000e+01   1.5473039456466217e-01   6.6272327590740265e-01   1.0798783173335981e-01   4.1108861232564042e-01   4.2744089309271677e-01
   5.0000000000000000e+01   1.5563489456759805e-01   6.5529344410013668e-01   1.0791535992091875e-01   4.0652086367761059e-01   4.2251503735998475e-01
   5.1000000000000000e+01   1.5650903672233787e-01   5.8937368976861138e-01   1.0784981142041929e-01   4.0484740777322620e-01   4.1939044347423726e-01
   5.2000000000000000e+01   1.5735330914412909e-01   5.5647265603260010e-01   1.0779048494895080e-01   4.0977333211607536e-01   4.2642052833607730e-01
   5.3000000000000000e+01   1.5816827075119333e-01   5.3199312419303946e-01   1.0773675490325205e-01   4.0255534076763150e-01   4.1705601253739744e-01
   5.4000000000000000e+01   1.5895453739645093e-01   5.1801928984669043e-01   1.0768806265160660e-01   4.0821084088038967e-01   4.2307235850332670e-01
   5.5000000000000000e+01   1.5971276990786556e-01   5.0372207712822714e-01   1.0764390889287219e-01   4.1000090703542558e-01   4.2575698235177734e-01
   5.6000000000000000e+01   1.6044366379150127e-01   4.9028498643549773e-01   1.0760384694368474e-01   4.1114608703165423e-01   4.2834853315744559e-01
   5.7000000000000000e+01   1.6114794038307262e-01   4.7851811919971315e-01   1.0756747683404672e-01   4.1539055404344699e-01   4.3233909586135877e-01
   5.8000000000000000e+01   1.6182633926133339e-01   4.6588984231272962e-01   1.0753444010790600e-01   4.1521128958278397e-01   4.3366167425480434e-01
   5.9000000000000000e+01   1.6247961176054659e-01   4.5593440076125280e-01   1.0750441523931406e-01   4.1808593615612000e-01   4.3563339894713993e-01
   6.0000000000000000e+01   1.6310851544005853e-01   4.4631185109328197e-01   1.0747711358679392e-01   4.1968861810198393e-01   4.3725732362911779e-01
   6.1000000000000000e+01   1.6371380938709093e-01   4.3410695863099308e-01   1.0745227581881273e-01   4.1671976745064904e-01   4.3646778294611588e-01
   6.2000000000000000e+01   1.6429625024458813e-01   4.2474540476414052e-01   1.0742966875214968e-01   4.1355905133330217e-01   4.3167405404869513e-01
   6.3000000000000000e+01   1.6485658886966523e-01   4.1694154440223374e-01   1.0740908255253828e-01   4.1618266577182667e-01   4.3436655097309840e-01
   6.4000000000000000e+01   1.6539556754014714e-01   4.0703088575634400e-01   1.0739032825355704e-01   4.1332110728540411e-01   4.3131395046689158e-01
   6.5000000000000000e+01   1.6591391763709057e-01   3.9800008160810257e-01   1.0737323555537835e-01   4.1293000170892707e-01   4.3033208852200444e-01
   6.6000000000000000e+01   1.6641235774028265e-01   3.8857069402673100e-01   1.0735765086991789e-01   4.1491794411293670e-01   4.3370274968259809e-01
   6.7000000000000000e+01   1.6689159208164892e-01   3.8324325090634709e-01   1.0734343558314229e-01   4.1659565029467949e-01   4.3369469001945871e-01
   6.8000000000000000e+01   1.6735230930840692e-01   3.7541094096744848e-01   1.0733046450896447e-01   4.1209631845911726e-01   4.2923025120487018e-01
   6.9000000000000000e+01   1.6779518151388828e-01   3.6974716342887409e-01   1.0731862451235033e-01   4.1292674283760972e-01   4.2875351363894476e-01
   7.0000000000000000e+01   1.6822086349923929e-01   3.6285400249142008e-01   1.0730781328202091e-01   4.1099038271004645e-01   4.2916686375972612e-01
   7.1000000000000000e+01   1.6862999223382394e-01   3.5715636058166167e-01   1.0729793823553735e-01   4.1375698115836285e-01   4.3119491632518192e-01
   7.2000000000000000e+01   1.6902318648624931e-01   3.5290433518498887e-01   1.0728891554165605e-01   4.1866390979872958e-01   4.3569909228587284e-01
   7.3000000000000000e+01   1.6940104660143954e-01   3.4665049588594787e-01   1.0728066924664890e-01   4.1657606906899702e-01   4.3356279397892150e-01
   7.4000000000000000e+01   1.6976415440232220e-01   3.4292883787374290e-01   1.0727313049291490e-01   4.1895334972712078e-01   4.3642087430678300e-01
   7.5000000000000000e+01   1.7011307319740385e-01   3.3892843693827251e-01   1.0726623681954565e-01   4.2195010606894756e-01   4.4047818499136931e-01
   7.6000000000000000e+01   1.7044834787790064e-01   3.3515279570256140e-01   1.0725993153576839e-01   4.2083071423228369e-01   4.3985114389128532e-01
   7.7000000000000000e+01   1.7077050509018751e-01   3.3159919611711447e-01   1.0725416315924614e-01   4.2229554652914175e-01   4.4068147939122171e-01
   7.8000000000000000e+01   1.7108005347114413e-01   3.2747791647784730e-01   1.0724888491212325e-01   4.2082361756014186e-01   4.3918737839596944e-01
   7.9000000000000000e+01   1.7137748393561311e-01   3.2489609114258494e-01   1.0724405426856154e-01   4.2130315716180777e-01   4.3976923064669737e-01
   8.0000000000000000e+01   1.7166327000656814e-01   3.2194789735692109e-01   1.0723963254819892e-01   4.1546841482012759e-01   4.3329432311561905e-01
   8.1000000000000000e+01   1.7193786817984733e-01   3.1851463602559854e-01   1.0723558455061623e-01   4.1720661170150425e-01   4.3525434701506721e-01
   8.2000000000000000e+01   1.7220171831637449e-01   3.1780286157885618e-01   1.0723187822644260e-01   4.2118543118219770e-01   4.3869591267156965e-01
   8.3000000000000000e+01   1.7245524405576629e-01   3.1620136213135952e-01   1.0722848438123024e-01   4.1575960005887874e-01   4.3342889034038501e-01
   8.4000000000000000e+01   1.7269885324600548e-01   3.1371562929975705e-01   1.0722537640864319e-01   4.2094607179647181e-01   4.3877304819405488e-01
   8.5000000000000000e+01   1.7293293838466822e-01   3.1104564526874623e-01   1.0722253004991338e-01   4.1791289103095058e-01   4.3482907645512930e-01
   8.6000000000000000e+01   1.7315787706776009e-01   3.1054421229743373e-01   1.0721992317682937e-01   4.2153607252936509e-01   4.3881621525102299e-01
   8.7000000000000000e+01   1.7337403244281638e-01   3.0747828880982125e-01   1.0721753559583526e-01   4.1688128086332488e-01   4.3386861046731612e-01
   8.8000000000000000e+01   1.7358175366341042e-01   3.0629143872598991e-01   1.0721534887106988e-01   4.1852539178924819e-01   4.3731187251839804e-01
   8.9000000000000000e+01   1.7378137634261129e-01   3.0594726047686110e-01   1.0721334616443094e-01   4.1937137418001585e-01   4.3701448539509874e-01
   9.0000000000000000e+01   1.7397322300337009e-01   3.0613022426609149e-01   1.0721151209092732e-01   4.1871062920457952e-01   4.3658396162910984e-01
   9.1000000000000000e+01   1.7415760352407045e-01   3.0544287867442177e-01   1.0720983258778199e-01   4.1575616412422689e-01   4.3296623953879937e-01
   9.2000000000000000e+01   1.7433481557781708e-01   3.0425731721161531e-01   1.0720829479592119e-01   4.1307989986193833e-01   4.3004949527968900e-01
   9.3000000000000000e+01   1.7450514506425963e-01   3.0434146527698019e-01   1.0720688695260208e-01   4.1187307010817387e-01   4.2854941710269406e-01
   9.4000000000000000e+01   1.7466886653298944e-01   3.0380426154123047e-01   1.0720559829409317e-01   4.1091398155738906e-01   4.2760018358001572e-01
   9.5000000000000000e+01   1.7482624359769364e-01   3.0550790515397191e-01   1.0720441896740408e-01   4.1329044787340219e-01   4.2947539622208730e-01
   9.6000000000000000e+01   1.7497752934047853e-01   3.0637248057319511e-01   1.0720333995018984e-01   4.1604684664291292e-01   4.3224830603039954e-01
   9.7000000000000000e+01   1.7512296670584823e-01   3.0617237655145940e-01   1.0720235297803231e-01   4.1036894823594422e-01   4.2588642389837644e-01
   9.8000000000000000e+01   1.7526278888400726e-01   3.0690024311239145e-01   1.0720145047838173e-01   4.1208501981370621e-01   4.2833109952017151e-01
   9.9000000000000000e+01   1.7539721968322280e-01   3.0799187022324653e-01   1.0720062551052546e-01   4.1487356186602137e-01   4.3235197603340719e-01
   1.0000000000000000e+02   1.7552647389107570e-01   3.0898424730322249e-01   1.0719987171099694e-01   4.1060154842256952e-01   4.2773626758692346e-01
   1.0100000000000000e+02   1.7565075762454402e-01   3.0586936795377029e-01   1.0719918324391649e-01   4.0273175155501983e-01   4.1930162836367790e-01
   1.0200000000000000e+02   1.7577026866888679e-01   3.0454679924014555e-01   1.0719855475579144e-01   4.0011264642306199e-01   4.1927869995721073e-01
   1.0300000000000000e+02   1.7588519680536482e-01   3.0084154304958116e-01   1.0719798133436166e-01   3.9289440912760765e-01   4.1061407203844436e-01
   1.0400000000000000e+02   1.7599572412790793e-01   3.0063018917843731e-01   1.0719745847109928e-01   3.9638479669305654e-01   4.1496938336277256e-01
   1.0500000000000000e+02   1.7610202534884226e-01   2.9840104273583723e-01   1.0719698202703851e-01   3.9732491827977140e-01   4.1595019375149106e-01
   1.0600000000000000e+02   1.7620426809384668e-01   2.9641004941740012e-01   1.0719654820161495e-01   3.9426649351533455e-01   4.1437632298041543e-01
   1.0700000000000000e+02   1.7630261318633153e-01   2.9552237488950417e-01   1.0719615350423617e-01   3.9698104219665808e-01   4.1771241811640991e-01
   1.0800000000000000e+02   1.7639721492145585e-01   2.9307099249277846e-01   1.0719579472834288e-01   3.9695433104475403e-01   4.1944657274215924e-01
   1.0900000000000000e+02   1.7648822133000613e-01   2.9256058488856318e-01   1.0719546892772758e-01   3.9744145831790784e-01   4.1878485446033820e-01
   1.1000000000000000e+02   1.7657577443240460e-01   2.9127381938931551e-01   1.0719517339489203e-01   3.9789211236884586e-01   4.1965153118508280e-01
   1.1100000000000000e+02   1.7666001048307498e-01   2.8780774461224712e-01   1.0719490564128992e-01   3.9602313763753111e-01   4.1935756339746588e-01
   1.1200000000000000e+02   1.7674106020546365e-01   2.8621709606819018e-01   1.0719466337925032e-01   3.9325274245652109e-01   4.1442043281191965e-01
   1.1300000000000000e+02   1.7681904901796139e-01   2.8573255627466398e-01   1.0719444450545981e-01   3.9336496080011268e-01   4.1482103340185777e-01
   1.1400000000000000e+02   1.7689409725102145e-01   2.8355142410207651e-01   1.0719424708584017e-01   3.9094594309972291e-01   4.1199120338020540e-01
   1.1500000000000000e+02   1.7696632035573900e-01   2.8129496479539956e-01   1.0719406934172132e-01   3.8793018722200456e-01   4.0904247968750940e-01
   1.1600000000000000e+02   1.7703582910417623e-01   2.7879820238341024e-01   1.0719390963717063e-01   3.8885279473664530e-01   4.1034429946302953e-01
   1.1700000000000000e+02   1.7710272978169023e-01   2.7880587608006407e-01   1.0719376646739961e-01   3.9173620347471944e-01   4.1304511041531916e-01
   1.1800000000000000e+02   1.7716712437157822e-01   2.7639977907667229e-01   1.0719363844813642e-01   3.8984597001255245e-01   4.1145818892114822e-01
   1.1900000000000000e+02   1.7722911073224873e-01   2.7602922634256605e-01   1.0719352430588693e-01   3.8874760796903124e-01   4.0760402726721934e-01
   1.2000000000000000e+02   1.7728878276725152e-01   2.7446070083041757e-01   1.0719342286900914e-01   3.8616274795196281e-01   4.0669911409530030e-01
   1.2100000000000000e+02   1.7734623058836563e-01   2.7362796602902678e-01   1.0719333305952500e-01   3.8877216298314010e-01   4.0950531247134669e-01
   1.2200000000000000e+02   1.7740154067205105e-01   2.7347221009854961e-01   1.0719325388560963e-01   3.9310082829721243e-01   4.1341907072258793e-01
   1.2300000000000000e+02   1.7745479600947067e-01   2.7118411852041541e-01   1.0719318443470349e-01   3.8971413569569546e-01   4.1003334569023292e-01
   1.2400000000000000e+02   1.7750607625035553e-01   2.7130243200880633e-01   1.0719312386717925e-01   3.9158333480886781e-01   4.1188139929241224e-01
   1.2500000000000000e+02   1.7755545784094248e-01   2.7048665542887323e-01   1.0719307141053923e-01   3.9425148693466711e-01   4.1535049224272297e-01
   1.2600000000000000e+02   1.7760301415620114e-01   2.6994005783325692e-01   1.0719302635407757e-01   3.9381787831777670e-01   4.1676282003754050e-01
   1.2700000000000000e+02   1.7764881562659410e-01   2.6949500298210333e-01   1.0719298804397863e-01   3.9461941619471647e-01   4.1661064551824645e-01
   1.2800000000000000e+02   1.7769292985955873e-01   2.6856495814313003e-01   1.0719295587881313e-01   3.8984241516627827e-01   4.1288237976827274e-01
   1.2900000000000000e+02   1.7773542175596044e-01   2.6851106253667284e-01   1.0719292930539641e-01   3.9225822006104394e-01   4.1585866090151968e-01
   1.3000000000000000e+02   1.7777635362167249e-01   2.6791954449706296e-01   1.0719290781498207e-01   3.8869324339786515e-01   4.1071017366988916e-01
   1.3100000000000000e+02   1.7781578527452113e-01   2.6703754571214899e-01   1.0719289093976110e-01   3.8942480014279746e-01   4.1252354691772508e-01
   1.3200000000000000e+02   1.7785377414674677e-01   2.6792011524319181e-01   1.0719287824963691e-01   3.9194705537996172e-01   4.1477013857535056e-01
   1.3300000000000000e+02   1.7789037538319807e-01   2.6814780611442379e-01   1.0719286934926654e-01   3.8706717535770324e-01   4.1033125066529874e-01
   1.3400000000000000e+02   1.7792564193540947e-01   2.6726581879428868e-01   1.0719286387532702e-01   3.8928737895597942e-01   4.1221773230533637e-01
   1.3500000000000000e+02   1.7795962465173898e-01   2.6596892756078039e-01   1.0719286149400821e-01   3.8740767138402965e-01   4.0888206383944570e-01
   1.3600000000000000e+02   1.7799237236373841e-01   2.6642929118842718e-01   1.0719286189869699e-01   3.9115685008329831e-01   4.1257676067337690e-01
   1.3700000000000000e+02   1.7802393196889563e-01   2.6483948908188693e-01   1.0719286480784938e-01   3.8980018569742575e-01   4.1074326327835770e-01
   1.3800000000000000e+02   1.7805434850991306e-01   2.6466088425259504e-01   1.0719286996302808e-01   3.9046432757619809e-01   4.1371469844621572e-01
   1.3900000000000000e+02   1.7808366525065789e-01   2.6517804042431364e-01   1.0719287712709342e-01   3.9243734785683215e-01   4.1405929526030394e-01
   1.4000000000000000e+02   1.7811192374893745e-01   2.6570185359806714e-01   1.0719288608253953e-01   3.8987216341192510e-01   4.1340708223854117e-01
   1.4100000000000000e+02   1.7813916392621254e-01   2.6526424542472071e-01   1.0719289662995807e-01   3.8934465774014071e-01   4.1187088388269805e-01
   1.4200000000000000e+02   1.7816542413439304e-01   2.6437985830494598e-01   1.0719290858662055e-01   3.8652425137314866e-01   4.0832573366019803e-01
   1.4300000000000000e+02   1.7819074121983777e-01   2.6457764972039377e-01   1.0719292178517714e-01   3.8708257736314960e-01   4.0949019214670912e-01
   1.4400000000000000e+02   1.7821515058466658e-01   2.6397661314624038e-01   1.0719293607245177e-01   3.8550797698122813e-01   4.0792374260967418e-01
   1.4500000000000000e+02   1.7823868624550795e-01   2.6524875484276889e-01   1.0719295130833030e-01   3.8661003964834745e-01   4.0921600576391443e-01
   1.4600000000000000e+02   1.7826138088978705e-01   2.6564036870106233e-01   1.0719296736473832e-01   3.8999623627754221e-01   4.1202074449022463e-01
   1.4700000000000000e+02   1.7828326592966245e-01   2.6485808075277362e-01   1.0719298412469677e-01   3.8508676512339052e-01   4.0654222168716975e-01
   1.4800000000000000e+02   1.7830437155369847e-01   2.6486202879154541e-01   1.0719300148145096e-01   3.8548509254875252e-01   4.0803367124016954e-01
   1.4900000000000000e+02   1.7832472677638603e-01   2.6496371072419922e-01   1.0719301933766411e-01   3.9000280223145417e-01   4.1284900955483206e-01
   1.5000000000000000e+02   1.7834435948559721e-01   2.6490671104716668e-01   1.0719303760467776e-01   3.8593994398714060e-01   4.0910469872413519e-01
   1.5100000000000000e+02   1.7836329648805305e-01   2.6351604726995409e-01   1.0719305620182361e-01   3.5582694760898814e-01   3.7580151351321350e-01
   1.5200000000000000e+02   1.7838156355289889e-01   2.6341868471103680e-01   1.0719307505579602e-01   3.4045246315954952e-01   3.5824219249028261e-01
   1.5300000000000000e+02   1.7839918545347352e-01   2.6163015340548329e-01   1.0719309410006431e-01   3.3028621459509816e-01   3.4696006931314904e-01
   1.5400000000000000e+02   1.7841618600731710e-01   2.6230261671543142e-01   1.0719311327433684e-01   3.2487431469228267e-01   3.4129726925078496e-01
   1.5500000000000000e+02   1.7843258811455223e-01   2.6138220672939044e-01   1.0719313252405975e-01   3.1887310079253522e-01   3.3505530407971523e-01
   1.5600000000000000e+02   1.7844841379463086e-01   2.6072166866015889e-01   1.0719315179996325e-01   3.1245263031611337e-01   3.2707602173337563e-01
   1.5700000000000000e+02   1.7846368422159031e-01   2.6091913103617942e-01   1.0719317105763414e-01   3.0920137602017128e-01   3.2329695133572411e-01
   1.5800000000000000e+02   1.7847841975782605e-01   2.5968654116698470e-01   1.0719319025712261e-01   3.0307181748945627e-01   3.1699376233622895e-01
   1.5900000000000000e+02   1.7849263998648021e-01   2.5999574821973609e-01   1.0719320936258706e-01   3.0045357460532385e-01   3.1370972813026943e-01
   1.6000000000000000e+02   1.7850636374248433e-01   2.5955513541107028e-01   1.0719322834195320e-01   2.9830051864014756e-01   3.1145015848753649e-01
   1.6100000000000000e+02   1.7851960914231704e-01   2.5742244695983729e-01   1.0719324716661068e-01   2.9418378332251893e-01   3.0781354342976669e-01
   1.6200000000000000e+02   1.7853239361255113e-01   2.5678064104696663e-01   1.0719326581112837e-01   2.9104264657436535e-01   3.0385850729864833e-01
   1.6300000000000000e+02   1.7854473391720135e-01   2.5702314134521809e-01   1.0719328425298898e-01   2.9083141649009475e-01   3.0362627450655599e-01
   1.6400000000000000e+02   1.7855664618396239e-01   2.5600171279052181e-01   1.0719330247234854e-01   2.8555225649781368e-01   2.9799172042392968e-01
   1.6500000000000000e+02   1.7856814592936837e-01   2.5462254431586040e-01   1.0719332045181434e-01   2.8283046576104331e-01   2.9487186159320494e-01
   1.6600000000000000e+02   1.7857924808291453e-01   2.5321517469565380e-01   1.0719333817623308e-01   2.8060843176046008e-01   2.9277601174622930e-01
   1.6700000000000000e+02   1.7858996701019209e-01   2.5361760011830342e-01   1.0719335563250670e-01   2.8048836320244819e-01   2.9264389198641610e-01
   1.6800000000000000e+02   1.7860031653507541e-01   2.5199793639052337e-01   1.0719337280941173e-01   2.7869412801246912e-01   2.9169900437882024e-01
   1.6900000000000000e+02   1.7861030996101063e-01   2.5206484044170663e-01   1.0719338969743890e-01   2.7715380298913217e-01   2.8960586798526050e-01
   1.7000000000000000e+02   1.7861996009142245e-01   2.5123247335176818e-01   1.0719340628864334e-01   2.7423688055413620e-01   2.8840331031397043e-01
   1.7100000000000000e+02   1.7862927924929978e-01   2.5099024040955253e-01   1.0719342257650415e-01   2.7453992323172938e-01   2.8850769919676411e-01
   1.7200000000000000e+02   1.7863827929597778e-01   2.5109699733951324e-01   1.0719343855580037e-01   2.7434155750867040e-01   2.8763861990327277e-01
   1.7300000000000000e+02   1.7864697164916346e-01   2.4945898209575421e-01   1.0719345422249399e-01   2.7175222875819144e-01   2.8572206721569071e-01
   1.7400000000000000e+02   1.7865536730022502e-01   2.4996797656636269e-01   1.0719346957361509e-01   2.7133367673314696e-01   2.8605749350998222e-01
   1.7500000000000000e+02   1.7866347683077402e-01   2.4952577583414587e-01   1.0719348460717031e-01   2.7154409067954260e-01   2.8620830536677488e-01
   1.7600000000000000e+02   1.7867131042859957e-01   2.4930422996794710e-01   1.0719349932204578e-01   2.6968563847830396e-01   2.8377715109823659e-01
   1.7700000000000000e+02   1.7867887790292997e-01   2.4915221948437571e-01   1.0719351371792468e-01   2.6962512621211943e-01   2.8430999220240272e-01
   1.7800000000000000e+02   1.7868618869909925e-01   2.4869546668460421e-01   1.0719352779520638e-01   2.6593348163387470e-01   2.8003577350704162e-01
   1.7900000000000000e+02   1.7869325191261404e-01   2.4887226349852595e-01   1.0719354155493852e-01   2.6450145747230902e-01   2.7962831750820871e-01
   1.8000000000000000e+02   1.7870007630265625e-01   2.4854426222147577e-01   1.0719355499875044e-01   2.6230500606945284e-01   2.7769158191555088e-01
   1.8100000000000000e+02   1.7870667030504839e-01   2.4804712976647769e-01   1.0719356812878623e-01   2.6143669647064860e-01   2.7854605596282378e-01
   1.8200000000000000e+02   1.7871304204469171e-01   2.4882893010072804e-01   1.0719358094765839e-01   2.6334307842994603e-01   2.7964090805481512e-01
   1.8300000000000000e+02   1.7871919934751046e-01   2.4920760260826186e-01   1.0719359345839032e-01   2.6118919709924582e-01   2.7717934495238294e-01
   1.8400000000000000e+02   1.7872514975191900e-01   2.4857707056042080e-01   1.0719360566436978e-01   2.6033646111663505e-01   2.7674867001165676e-01
   1.8500000000000000e+02   1.7873090051982901e-01   2.4757884456387724e-01   1.0719361756930880e-01   2.5938765153969645e-01   2.7529740150066800e-01
   1.8600000000000000e+02   1.7873645864721899e-01   2.4784974053345873e-01   1.0719362917720029e-01   2.5983838049621927e-01   2.7636568648053267e-01
   1.8700000000000000e+02   1.7874183087429049e-01   2.4672360820234226e-01   1.0719364049228393e-01   2.5841751716268013e-01   2.7476436187440206e-01
   1.8800000000000000e+02   1.7874702369520218e-01   2.4655269845337016e-01   1.0719365151901138e-01   2.5878931060945409e-01   2.7530043251526720e-01
   1.8900000000000000e+02   1.7875204336744391e-01   2.4700473959638558e-01   1.0719366226201769e-01   2.5917792728555400e-01   2.7631631570617210e-01
   1.9000000000000000e+02   1.7875689592081645e-01   2.4740409307875325e-01   1.0719367272609261e-01   2.5854414301109285e-01   2.7564404178460361e-01
   1.9100000000000000e+02   1.7876158716606677e-01   2.4687535744297301e-01   1.0719368291615401e-01   2.5866827216701022e-01   2.7650031554797899e-01
   1.9200000000000000e+02   1.7876612270318570e-01   2.4597586723198697e-01   1.0719369283722606e-01   2.5763691603277056e-01   2.7600078689711249e-01
   1.9300000000000000e+02   1.7877050792937182e-01   2.4601344117790216e-01   1.0719370249441874e-01   2.5862936800530167e-01   2.7676252323748679e-01
   1.9400000000000000e+02   1.7877474804668242e-01   2.4532950875895154e-01   1.0719371189290577e-01   2.5790189143395981e-01   2.7668246474561076e-01
   1.9500000000000000e+02   1.7877884806938993e-01   2.4620303797054308e-01   1.0719372103790957e-01   2.5854777208048435e-01   2.7793904836452799e-01
   1.9600000000000000e+02   1.7878281283104250e-01   2.4634859791254285e-01   1.0719372993468546e-01   2.5954336389845256e-01   2.7892216185553298e-01
   1.9700000000000000e+02   1.7878664699125410e-01   2.4540582263076252e-01   1.0719373858850592e-01   2.5833270467062835e-01   2.7777971599431855e-01
   1.9800000000000000e+02   1.7879035504222338e-01   2.4512253877165122e-01   1.0719374700464666e-01   2.5787716333952287e-01   2.7773410203132498e-01
   1.9900000000000000e+02   1.7879394131500514e-01   2.4484483321368203e-01   1.0719375518837990e-01   2.5948177144220252e-01   2.8134819211573409e-01
   2.0000000000000000e+02   1.7879740998553501e-01   2.4445557066861592e-01   1.0719376314495617e-01   2.5881003463259589e-01   2.7980332471195141e-01
   2.0100000000000000e+02   1.7880076508040899e-01   2.4354062504404372e-01   1.0719377087960132e-01   2.4473573309643498e-01   2.5885012577142757e-01
   2.0200000000000000e+02   1.7880401048245692e-01   2.4356099554847865e-01   1.0719377839750575e-01   2.3811877253213840e-01   2.4692515929494108e-01
   2.0300000000000000e+02   1.7880714993608732e-01   2.4241750141433166e-01   1.0719378570381402e-01   2.3151036198754923e-01   2.3834285282679993e-01
   2.0400000000000000e+02   1.7881018705242899e-01   2.4301508134883448e-01   1.0719379280362359e-01   2.2779763140503437e-01   2.3143453305494027e-01
   2.0500000000000000e+02   1.7881312531427329e-01   2.4247676923618011e-01   1.0719379970197383e-01   2.2435448015324114e-01   2.2645670965501230e-01
   2.0600000000000000e+02   1.7881596808082617e-01   2.4218544801633762e-01   1.0719380640384345e-01   2.2053059346036699e-01   2.2145770949590693e-01
   2.0700000000000000e+02   1.7881871859227452e-01   2.4250561680018454e-01   1.0719381291414559e-01   2.1865270710912282e-01   2.1785719795918682e-01
   2.0800000000000000e+02   1.7882137997418315e-01   2.4162550999317636e-01   1.0719381923772223e-01   2.1503229088948092e-01   2.1292709810644536e-01
   2.0900000000000000e+02   1.7882395524171171e-01   2.4199094466590262e-01   1.0719382537934281e-01   2.1279577839418554e-01   2.0915419974069227e-01
   2.1000000000000000e+02   1.7882644730368957e-01   2.4167806285519650e-01   1.0719383134369886e-01   2.1048494720617486e-01   2.0594583332024846e-01
   2.1100000000000000e+02   1.7882885896650511e-01   2.4010876277309440e-01   1.0719383713540517e-01   2.0766871137018858e-01   2.0285901269515835e-01
   2.1200000000000000e+02   1.7883119293787431e-01   2.3969723545063357e-01   1.0719384275899185e-01   2.0594078303508845e-01   2.0089021359972506e-01
   2.1300000000000000e+02   1.7883345183045402e-01   2.3998728166398173e-01   1.0719384821890779e-01   2.0483620618205522e-01   1.9848552335141592e-01
   2.1400000000000000e+02   1.7883563816531292e-01   2.3935227232994344e-01   1.0719385351951856e-01   2.0284696725930654e-01   1.9633372195196019e-01
   2.1500000000000000e+02   1.7883775437527755e-01   2.3828027549542216e-01   1.0719385866510260e-01   2.0029937704634571e-01   1.9349197904318899e-01
   2.1600000000000000e+02   1.7883980280815343e-01   2.3728849666440804e-01   1.0719386365985047e-01   1.9841792155895122e-01   1.9200468415116037e-01
   2.1700000000000000e+02   1.7884178572980700e-01   2.3762888091737869e-01   1.0719386850787016e-01   1.9688740440325334e-01   1.9006703861668495e-01
   2.1800000000000000e+02   1.7884370532715585e-01   2.3634994559066605e-01   1.0719387321317807e-01   1.9435284459452429e-01   1.8808419995854914e-01
   2.1900000000000000e+02   1.7884556371102989e-01   2.3638525508282418e-01   1.0719387777970606e-01   1.9327837401023482e-01   1.8627516564615290e-01
   2.2000000000000000e+02   1.7884736291892719e-01   2.3577407101518452e-01   1.0719388221129698e-01   1.9139739650985377e-01   1.8428406334199465e-01
   2.2100000000000000e+02   1.7884910491766012e-01   2.3565168120477237e-01   1.0719388651170882e-01   1.9054190492204290e-01   1.8312009182138567e-01
   2.2200000000000000e+02   1.7885079160592265e-01   2.3569761785495461e-01   1.0719389068461162e-01   1.9002155921929653e-01   1.8180028244197569e-01
   2.2300000000000000e+02   1.7885242481673283e-01   2.3440373920841420e-01   1.0719389473358878e-01   1.8765368046751552e-01   1.7978193649559768e-01
   2.2400000000000000e+02   1.7885400631980627e-01   2.3493318813470992e-01   1.0719389866214156e-01   1.8718127207898633e-01   1.7900249974279836e-01
   2.2500000000000000e+02   1.7885553782383018e-01   2.3461490047160932e-01   1.0719390247368271e-01   1.8594027799732288e-01   1.7796635098074656e-01
   2.2600000000000000e+02   1.7885702097865214e-01   2.3441301344926754e-01   1.0719390617154581e-01   1.8515632527752313e-01   1.7694621758064663e-01
   2.2700000000000000e+02   1.7885845737739073e-01   2.3426977873974239e-01   1.0719390975897848e-01   1.8460060864514594e-01   1.7649022552949620e-01
   2.2800000000000000e+02   1.7885984855846745e-01   2.3397326000347426e-01   1.0719391323914952e-01   1.8310705146161799e-01   1.7488560640878106e-01
   2.2900000000000000e+02   1.7886119600756251e-01   2.3413546220070175e-01   1.0719391661514596e-01   1.8219605718733081e-01   1.7397380531392151e-01
   2.3000000000000000e+02   1.7886250115948776e-01   2.3387785120952631e-01   1.0719391988997724e-01   1.8211971406719074e-01   1.7412462619143540e-01
   2.3100000000000000e+02   1.7886376540001370e-01   2.3354478591516573e-01   1.0719392306657240e-01   1.8089552564022626e-01   1.7336347823395556e-01
   2.3200000000000000e+02   1.7886499006760292e-01   2.3412378809645529e-01   1.0719392614778762e-01   1.8119757014570778e-01   1.7377499367394392e-01
   2.3300000000000000e+02   1.7886617645509736e-01   2.3448712751864442e-01   1.0719392913640129e-01   1.8099533003879972e-01   1.7342956457529349e-01
   2.3400000000000000e+02   1.7886732581133158e-01   2.3399018810216340e-01   1.0719393203511972e-01   1.7962347189821520e-01   1.7240474960892374e-01
   2.3500000000000000e+02   1.7886843934269564e-01   2.3323092457303166e-01   1.0719393484657605e-01   1.7828359633037688e-01   1.7150164002484256e-01
   2.3600000000000000e+02   1.7886951821463470e-01   2.3330018201681083e-01   1.0719393757333319e-01   1.7883054419348302e-01   1.7190224138947061e-01
   2.3700000000000000e+02   1.7887056355309650e-01   2.3251866662010906e-01   1.0719394021788435e-01   1.7687296215879456e-01   1.7091258295830380e-01
   2.3800000000000000e+02   1.7887157644592286e-01   2.3233747310050482e-01   1.0719394278265325e-01   1.7683724735112991e-01   1.7112134179926800e-01
   2.3900000000000000e+02   1.7887255794419046e-01   2.3267751081639176e-01   1.0719394527000077e-01   1.7700122073417515e-01   1.7192084217123665e-01
   2.4000000000000000e+02   1.7887350906350688e-01   2.3299192002918462e-01   1.0719394768221814e-01   1.7702342304107874e-01   1.7204751380880559e-01
   2.4100000000000000e+02   1.7887443078525447e-01   2.3247505500149501e-01   1.0719395002153649e-01   1.7670672130433629e-01   1.7239615178804898e-01
   2.4200000000000000e+02   1.7887532405779058e-01   2.3165201166943944e-01   1.0719395229012232e-01   1.7641533880522323e-01   1.7310059742343484e-01
   2.4300000000000000e+02   1.7887618979760250e-01   2.3158503959989135e-01   1.0719395449008177e-01   1.7615170514323059e-01   1.7294176188273014e-01
   2.4400000000000000e+02   1.7887702889042240e-01   2.3094765625458794e-01   1.0719395662346415e-01   1.7538053739519094e-01   1.7292671725888675e-01
   2.4500000000000000e+02   1.7887784219230474e-01   2.3153608158596312e-01   1.0719395869225687e-01   1.7621226039501997e-01   1.7366223640758774e-01
   2.4600000000000000e+02   1.7887863053065170e-01   2.3160707499079539e-01   1.0719396069839354e-01   1.7677103203610325e-01   1.7498311187903712e-01
   2.4700000000000000e+02   1.7887939470522396e-01   2.3071625521678235e-01   1.0719396264375086e-01   1.7535857727079507e-01   1.7533685588570427e-01
   2.4800000000000000e+02   1.7888013548908735e-01   2.3037950834335305e-01   1.0719396453015295e-01   1.7572414159099045e-01   1.7549796474250789e-01
   2.4900000000000000e+02   1.7888085362955156e-01   2.2997025100243768e-01   1.0719396635937098e-01   1.7633402259693776e-01   1.7660886608354803e-01
   2.5000000000000000e+02   1.7888154984905447e-01   2.2951455247602617e-01   1.0719396813312515e-01   1.7593992357685309e-01   1.7648799688956673e-01
   2.5100000000000000e+02   1.7888222484602720e-01   2.2883710106206731e-01   1.0719396985308470e-01   1.7309175843272886e-01   1.7008598944676620e-01
   2.5200000000000000e+02   1.7888287929572322e-01   2.2882698716009828e-01   1.0719397152087275e-01   1.7165366098267701e-01   1.6555286315300824e-01
   2.5300000000000000e+02   1.7888351385101681e-01   2.2803871778500889e-01   1.0719397313806169e-01   1.6946734684898093e-01   1.6208133767176972e-01
   2.5400000000000000e+02   1.7888412914317850e-01   2.2842195510844554e-01   1.0719397470618082e-01   1.6892823299187185e-01   1.5925694998103637e-01
   2.5500000000000000e+02   1.7888472578261380e-01   2.2808398442593092e-01   1.0719397622671384e-01   1.6745590554753245e-01   1.5662572789487966e-01
   2.5600000000000000e+02   1.7888530435958361e-01   2.2795185730973477e-01   1.0719397770109940e-01   1.6638970296710193e-01   1.5470845808983705e-01
   2.5700000000000000e+02   1.7888586544489288e-01   2.2822549099739908e-01   1.0719397913073610e-01   1.6633514350744910e-01   1.5329575649011698e-01
   2.5800000000000000e+02   1.7888640959056185e-01   2.2755063146797275e-01   1.0719398051697997e-01   1.6497613632635133e-01   1.5139281838441537e-01
   2.5900000000000000e+02   1.7888693733046337e-01   2.2786149169244282e-01   1.0719398186114554e-01   1.6422267865798393e-01   1.4974923842996404e-01
   2.6000000000000000e+02   1.7888744918095056e-01   2.2755876301636171e-01   1.0719398316451091e-01   1.6349985586410126e-01   1.4824138590293612e-01
   2.6100000000000000e+02   1.7888794564144594e-01   2.2638077899168332e-01   1.0719398442831479e-01   1.6216997477146528e-01   1.4699293396258542e-01
   2.6200000000000000e+02   1.7888842719502560e-01   2.2605092972669544e-01   1.0719398565375757e-01   1.6156420192778570e-01   1.4589609921972818e-01
   2.6300000000000000e+02   1.7888889430897192e-01   2.2626405860208393e-01   1.0719398684200816e-01   1.6152134427280856e-01   1.4476426209041238e-01
   2.6400000000000000e+02   1.7888934743531446e-01   2.2582378344453241e-01   1.0719398799419512e-01   1.6088239914739255e-01   1.4395562387090502e-01
   2.6500000000000000e+02   1.7888978701134095e-01   2.2496256126126737e-01   1.0719398911141657e-01   1.5983588218156750e-01   1.4292071794586356e-01
   2.6600000000000000e+02   1.7889021346010528e-01   2.2422656464562629e-01   1.0719399019473715e-01   1.5899307804201818e-01   1.4205528449354818e-01
   2.6700000000000000e+02   1.7889062719090121e-01   2.2444438022685098e-01   1.0719399124518898e-01   1.5847382472970378e-01   1.4121064369454842e-01
   2.6800000000000000e+02   1.7889102859973435e-01   2.2343191679058536e-01   1.0719399226377274e-01   1.5685918128705884e-01   1.3991802009500201e-01
   2.6900000000000000e+02   1.7889141806976688e-01   2.2338511831274177e-01   1.0719399325146085e-01   1.5661449192292617e-01   1.3945521771410985e-01
   2.7000000000000000e+02   1.7889179597175298e-01   2.2288300791026633e-01   1.0719399420919358e-01   1.5573109599114454e-01   1.3855860712117532e-01
   2.7100000000000000e+02   1.7889216266445418e-01   2.2277545570586535e-01   1.0719399513788523e-01   1.5539537650067137e-01   1.3810701602327682e-01
   2.7200000000000000e+02   1.7889251849504437e-01   2.2274509413435398e-01   1.0719399603842060e-01   1.5539981847723355e-01   1.3742572512725532e-01
   2.7300000000000000e+02   1.7889286379949873e-01   2.2174756237920901e-01   1.0719399691165908e-01   1.5413890325520996e-01   1.3652910396557705e-01
   2.7400000000000000e+02   1.7889319890296740e-01   2.2220476817160220e-01   1.0719399775843373e-01   1.5435370302486773e-01   1.3620912897683812e-01
   2.7500000000000000e+02   1.7889352412014317e-01   2.2197425816109190e-01   1.0719399857955147e-01   1.5347308692507222e-01   1.3549181769661814e-01
   2.7600000000000000e+02   1.7889383975560419e-01   2.2175456667641397e-01   1.0719399937579571e-01   1.5313094850417147e-01   1.3485206769199892e-01
   2.7700000000000000e+02   1.7889414610415835e-01   2.2158912234702657e-01   1.0719400014792500e-01   1.5259847214042230e-01   1.3465182439994056e-01
   2.7800000000000000e+02   1.7889444345116245e-01   2.2136841471868043e-01   1.0719400089667586e-01   1.5207136318464565e-01   1.3421647712789103e-01
   2.7900000000000000e+02   1.7889473207284473e-01   2.2146569039129621e-01   1.0719400162276238e-01   1.5166480620724310e-01   1.3384287726356864e-01
   2.8000000000000000e+02   1.7889501223660137e-01   2.2124519218865216e-01   1.0719400232687473e-01   1.5126123269605465e-01   1.3347717846043630e-01
   2.8100000000000000e+02   1.7889528420129835e-01   2.2103046011167216e-01   1.0719400300968568e-01   1.5070539669679589e-01   1.3330091014901796e-01
   2.8200000000000000e+02   1.7889554821754255e-01   2.2142326177855734e-01   1.0719400367184446e-01   1.5109482727214113e-01   1.3330794077536651e-01
   2.8300000000000000e+02   1.7889580452796588e-01   2.2173420573287467e-01   1.0719400431398207e-01   1.5079241232534779e-01   1.3305405209479990e-01
   2.8400000000000000e+02   1.7889605336748760e-01   2.2133988478261121e-01   1.0719400493670901e-01   1.4999587285268684e-01   1.3283812221364047e-01
   2.8500000000000000e+02   1.7889629496356391e-01   2.2079822754395553e-01   1.0719400554061821e-01   1.4920792452913506e-01   1.3261640065152167e-01
   2.8600000000000000e+02   1.7889652953643964e-01   2.2073260232466838e-01   1.0719400612628531e-01   1.4930001642957910e-01   1.3266421656311089e-01
   2.8700000000000000e+02   1.7889675729938204e-01   2.2021483798207372e-01   1.0719400669426341e-01   1.4851879037628785e-01   1.3267402759688401e-01
   2.8800000000000000e+02   1.7889697845891578e-01   2.2005183757950722e-01   1.0719400724509637e-01   1.4826903454731849e-01   1.3271692628604476e-01
   2.8900000000000000e+02   1.7889719321503650e-01   2.2028254080003995e-01   1.0719400777930450e-01   1.4826801808560708e-01   1.3289890290451620e-01
   2.9000000000000000e+02   1.7889740176143704e-01   2.2052539443233157e-01   1.0719400829739723e-01   1.4829128042681294e-01   1.3317721948480113e-01
   2.9100000000000000e+02   1.7889760428570048e-01   2.2008439358509568e-01   1.0719400879986433e-01   1.4792259657722953e-01   1.3342670436046353e-01
   2.9200000000000000e+02   1.7889780096950922e-01   2.1939302580331069e-01   1.0719400928718328e-01   1.4734805171875387e-01   1.3357840679782398e-01
   2.9300000000000000e+02   1.7889799198883641e-01   2.1925993729775992e-01   1.0719400975981531e-01   1.4725933405022432e-01   1.3358131432765127e-01
   2.9400000000000000e+02   1.7889817751413317e-01   2.1872575395256572e-01   1.0719401021820926e-01   1.4658819032155829e-01   1.3352339935847940e-01
   2.9500000000000000e+02   1.7889835771050241e-01   2.1907449531839157e-01   1.0719401066279818e-01   1.4689961905166535e-01   1.3394064621338031e-01
   2.9600000000000000e+02   1.7889853273788378e-01   2.1912083153468401e-01   1.0719401109400317e-01   1.4701154632232616e-01   1.3458172585067313e-01
   2.9700000000000000e+02   1.7889870275121256e-01   2.1835855802934029e-01   1.0719401151223178e-01   1.4612814407903421e-01   1.3460512266983352e-01
   2.9800000000000000e+02   1.7889886790058546e-01   2.1806056513418676e-01   1.0719401191788029e-01   1.4553504474704604e-01   1.3462468586359125e-01
   2.9900000000000000e+02   1.7889902833141888e-01   2.1761787965152862e-01   1.0719401231133040e-01   1.4548788436180943e-01   1.3508711240879978e-01
   3.0000000000000000e+02   1.7889918418460504e-01   2.1719128844619809e-01   1.0719401269295499e-01   1.4521143395475586e-01   1.3530876871579284e-01
   3.0100000000000000e+02   1.7889933559664170e-01   2.1667798444658998e-01   1.0719401306311303e-01   1.4469058812823207e-01   1.3374889343561261e-01
   3.0200000000000000e+02   1.7889948269979383e-01   2.1662748512813301e-01   1.0719401342215305e-01   1.4442099689242047e-01   1.3243588028924122e-01
   3.0300000000000000e+02   1.7889962562221989e-01   2.1607836822318954e-01   1.0719401377041479e-01   1.4352769533210599e-01   1.3121995956032637e-01
   3.0400000000000000e+02   1.7889976448811010e-01   2.1625406594613070e-01   1.0719401410822404e-01   1.4361423194873338e-01   1.3025531325273026e-01
   3.0500000000000000e+02   1.7889989941780254e-01   2.1604674257697215e-01   1.0719401443590025e-01   1.4311358107236627e-01   1.2933236065367715e-01
   3.0600000000000000e+02   1.7890003052792350e-01   2.1598591421510013e-01   1.0719401475375062e-01   1.4282455324144455e-01   1.2863893061446011e-01
   3.0700000000000000e+02   1.7890015793149694e-01   2.1617694545464802e-01   1.0719401506207389e-01   1.4308420086331641e-01   1.2799773642116255e-01
   3.0800000000000000e+02   1.7890028173805539e-01   2.1567537123234679e-01   1.0719401536115970e-01   1.4246248425495281e-01   1.2736279440295142e-01
   3.0900000000000000e+02   1.7890040205376867e-01   2.1592077595368850e-01   1.0719401565128849e-01   1.4228391735542190e-01   1.2680730865701817e-01
   3.1000000000000000e+02   1.7890051898152998e-01   2.1561966383084019e-01   1.0719401593273169e-01   1.4189287671768375e-01   1.2621466680315699e-01
   3.1100000000000000e+02   1.7890063262108155e-01   2.1476055239686831e-01   1.0719401620575326e-01   1.4114564727500195e-01   1.2566283739963063e-01
   3.1200000000000000e+02   1.7890074306909950e-01   2.1447275268236043e-01   1.0719401647060832e-01   1.4085690244753696e-01   1.2515098601191160e-01
   3.1300000000000000e+02   1.7890085041929915e-01   2.1458130287868557e-01   1.0719401672754454e-01   1.4111639436549606e-01   1.2476566119608398e-01
   3.1400000000000000e+02   1.7890095476252665e-01   2.1425495003806383e-01   1.0719401697680268e-01   1.4094939527482317e-01   1.2447327891397277e-01
   3.1500000000000000e+02   1.7890105618685387e-01   2.1358245323330710e-01   1.0719401721861550e-01   1.4030727987173985e-01   1.2403283703444161e-01
   3.1600000000000000e+02   1.7890115477766222e-01   2.1304092593257906e-01   1.0719401745320620e-01   1.3996699418567782e-01   1.2372647226620313e-01
   3.1700000000000000e+02   1.7890125061773024e-01   2.1314261284741107e-01   1.0719401768079528e-01   1.3963744841346418e-01   1.2336631915825069e-01
   3.1800000000000000e+02   1.7890134378731781e-01   2.1237556557258994e-01   1.0719401790159425e-01   1.3860546091467471e-01   1.2282271844971288e-01
   3.1900000000000000e+02   1.7890143436423889e-01   2.1226087240281605e-01   1.0719401811580895e-01   1.3847196979147533e-01   1.2258499890861030e-01
   3.2000000000000000e+02   1.7890152242394908e-01   2.1184010826562330e-01   1.0719401832363872e-01   1.3807187638796789e-01   1.2225759881862884e-01
   3.2100000000000000e+02   1.7890160803961136e-01   2.1171261137047018e-01   1.0719401852527519e-01   1.3798952359247271e-01   1.2208891856734572e-01
   3.2200000000000000e+02   1.7890169128217406e-01   2.1162851965617266e-01   1.0719401872090764e-01   1.3806746406704282e-01   1.2178798100534381e-01
   3.2300000000000000e+02   1.7890177222043599e-01   2.1090848733801687e-01   1.0719401891071488e-01   1.3733078933513199e-01   1.2149751385139425e-01
   3.2400000000000000e+02   1.7890185092111943e-01   2.1124568345475900e-01   1.0719401909487458e-01   1.3756994774849962e-01   1.2143141184915937e-01
   3.2500000000000000e+02   1.7890192744892852e-01   2.1108866213840680e-01   1.0719401927355657e-01   1.3708440013180820e-01   1.2113597968108945e-01
   3.2600000000000000e+02   1.7890200186662092e-01   2.1086451616494634e-01   1.0719401944692608e-01   1.3676670943630206e-01   1.2081029766435429e-01
   3.2700000000000000e+02   1.7890207423506280e-01   2.1069269955280215e-01   1.0719401961514331e-01   1.3636503506201747e-01   1.2066280647958959e-01
   3.2800000000000000e+02   1.7890214461328918e-01   2.1051104687362057e-01   1.0719401977836396e-01   1.3607388400491124e-01   1.2055844846285242e-01
   3.2900000000000000e+02   1.7890221305855988e-01   2.1053296015479581e-01   1.0719401993673791e-01   1.3586212822567673e-01   1.2040399027845883e-01
   3.3000000000000000e+02   1.7890227962642172e-01   2.1033571730545644e-01   1.0719402009041130e-01   1.3566048261089778e-01   1.2032915351637612e-01
   3.3100000000000000e+02   1.7890234437075134e-01   2.1021102918180615e-01   1.0719402023952594e-01   1.3526395345805073e-01   1.2014888939214786e-01
   3.3200000000000000e+02   1.7890240734381840e-01   2.1044429508001572e-01   1.0719402038421842e-01   1.3550101984688814e-01   1.2013311579245260e-01
   3.3300000000000000e+02   1.7890246859632539e-01   2.1068809716115666e-01   1.0719402052462297e-01   1.3539630956741053e-01   1.2006784724447009e-01
   3.3400000000000000e+02   1.7890252817746452e-01   2.1037741783473449e-01   1.0719402066086675e-01   1.3491386264298372e-01   1.1998823028913200e-01
   3.3500000000000000e+02   1.7890258613496118e-01   2.1002009344534650e-01   1.0719402079307570e-01   1.3447696051242475e-01   1.1998912810099226e-01
   3.3600000000000000e+02   1.7890264251511470e-01   2.0988982488338492e-01   1.0719402092137131e-01   1.3438171935248713e-01   1.1997260398607434e-01
   3.3700000000000000e+02   1.7890269736285361e-01   2.0956090614521927e-01   1.0719402104586995e-01   1.3394598614690509e-01   1.2002448982996020e-01
   3.3800000000000000e+02   1.7890275072176770e-01   2.0943365541365475e-01   1.0719402116668710e-01   1.3374102865094159e-01   1.2010448207443430e-01
   3.3900000000000000e+02   1.7890280263415492e-01   2.0956357609290321e-01   1.0719402128393232e-01   1.3374938782280740e-01   1.2020617868127446e-01
   3.4000000000000000e+02   1.7890285314105919e-01   2.0972729442092619e-01   1.0719402139771221e-01   1.3372300464985246e-01   1.2031369882354907e-01
   3.4100000000000000e+02   1.7890290228230885e-01   2.0939212899874204e-01   1.0719402150813119e-01   1.3336236905585289e-01   1.2046283007465960e-01
   3.4200000000000000e+02   1.7890295009655655e-01   2.0886213301586282e-01   1.0719402161529049e-01   1.3289063926429420e-01   1.2051392752989773e-01
   3.4300000000000000e+02   1.7890299662131270e-01   2.0869352031246818e-01   1.0719402171928707e-01   1.3283958101746426e-01   1.2067013404303055e-01
   3.4400000000000000e+02   1.7890304189297976e-01   2.0828764283584292e-01   1.0719402182021488e-01   1.3227309595923648e-01   1.2072704534284144e-01
   3.4500000000000000e+02   1.7890308594689094e-01   2.0843745713217313e-01   1.0719402191816696e-01   1.3235100464841068e-01   1.2090231381048577e-01
   3.4600000000000000e+02   1.7890312881733902e-01   2.0846450041545858e-01   1.0719402201323139e-01   1.3234199859613732e-01   1.2122249725100114e-01
   3.4700000000000000e+02   1.7890317053760763e-01   2.0785998358731236e-01   1.0719402210549488e-01   1.3166615633537607e-01   1.2127552362412730e-01
   3.4800000000000000e+02   1.7890321114000576e-01   2.0762872002741298e-01   1.0719402219504170e-01   1.3121796686908077e-01   1.2139619606711283e-01
   3.4900000000000000e+02   1.7890325065589496e-01   2.0720819783632968e-01   1.0719402228195184e-01   1.3100244661481578e-01   1.2163057902029625e-01
   3.5000000000000000e+02   1.7890328911571618e-01   2.0684879376933327e-01   1.0719402236630395e-01   1.3075898724174692e-01   1.2180113181926767e-01
   3.5100000000000000e+02   1.7890332654902311e-01   2.0645974292947494e-01   1.0719402244817525e-01   1.3052716607390388e-01   1.2134960502112407e-01
   3.5200000000000000e+02   1.7890336298450543e-01   2.0638152225011658e-01   1.0719402252763942e-01   1.3037914646842047e-01   1.2093413480146296e-01
   3.5300000000000000e+02   1.7890339845001632e-01   2.0600151205755959e-01   1.0719402260476807e-01   1.2987836687427343e-01   1.2052518192332705e-01
   3.5400000000000000e+02   1.7890343297259684e-01   2.0601598715953742e-01   1.0719402267963046e-01   1.2988792174110447e-01   1.2015200224307393e-01
   3.5500000000000000e+02   1.7890346657850015e-01   2.0589001310568805e-01   1.0719402275229413e-01   1.2966703106345517e-01   1.1979620284999409e-01
   3.5600000000000000e+02   1.7890349929322003e-01   2.0584216693423804e-01   1.0719402282282531e-01   1.2957095378792544e-01   1.1950817374489918e-01
   3.5700000000000000e+02   1.7890353114150592e-01   2.0594500390890608e-01   1.0719402289128716e-01   1.2980326790337401e-01   1.1925401571822794e-01
   3.5800000000000000e+02   1.7890356214739303e-01   2.0560360568121874e-01   1.0719402295773998e-01   1.2943526672271322e-01   1.1900207919690947e-01
   3.5900000000000000e+02   1.7890359233421776e-01   2.0578623614606928e-01   1.0719402302224477e-01   1.2937726558038079e-01   1.1878296885967882e-01
   3.6000000000000000e+02   1.7890362172464422e-01   2.0551073555016439e-01   1.0719402308485951e-01   1.2906245780159289e-01   1.1853188368269732e-01
   3.6100000000000000e+02   1.7890365034068051e-01   2.0492100858844783e-01   1.0719402314563888e-01   1.2859208478752507e-01   1.1829457343694805e-01
   3.6200000000000000e+02   1.7890367820369862e-01   2.0467305289696777e-01   1.0719402320463900e-01   1.2835647505256553e-01   1.1805916796007582e-01
   3.6300000000000000e+02   1.7890370533445762e-01   2.0467905106062467e-01   1.0719402326191176e-01   1.2854324512250997e-01   1.1789886641720475e-01
   3.6400000000000000e+02   1.7890373175311591e-01   2.0442379328519264e-01   1.0719402331750848e-01   1.2848768597519530e-01   1.1775331718439898e-01
   3.6500000000000000e+02   1.7890375747925497e-01   2.0393183191401668e-01   1.0719402337147983e-01   1.2806046443038996e-01   1.1755525294266220e-01
   3.6600000000000000e+02   1.7890378253189254e-01   2.0355267580836173e-01   1.0719402342387181e-01   1.2788694080420063e-01   1.1743370888448658e-01
   3.6700000000000000e+02   1.7890380692950064e-01   2.0356647009350323e-01   1.0719402347473331e-01   1.2764042259084271e-01   1.1726169066239192e-01
   3.6800000000000000e+02   1.7890383069002322e-01   2.0302950180609716e-01   1.0719402352410852e-01   1.2692985008219590e-01   1.1702734251321666e-01
   3.6900000000000000e+02   1.7890385383089119e-01   2.0287566541970120e-01   1.0719402357204104e-01   1.2679595357306600e-01   1.1690146991348013e-01
   3.7000000000000000e+02   1.7890387636903618e-01   2.0253975612722086e-01   1.0719402361857436e-01   1.2650754926592778e-01   1.1673786364514702e-01
   3.7100000000000000e+02   1.7890389832090653e-01   2.0238794619320533e-01   1.0719402366375003e-01   1.2641724232734913e-01   1.1663745528039929e-01
   3.7200000000000000e+02   1.7890391970248312e-01   2.0227469635342599e-01   1.0719402370760781e-01   1.2644183383775451e-01   1.1650770918371091e-01
   3.7300000000000000e+02   1.7890394052929079e-01   2.0180442269327606e-01   1.0719402375018601e-01   1.2596460818818406e-01   1.1636565680443019e-01
   3.7400000000000000e+02   1.7890396081641233e-01   2.0199802528532107e-01   1.0719402379152325e-01   1.2612022055484759e-01   1.1635927436887336e-01
   3.7500000000000000e+02   1.7890398057850362e-01   2.0189279820349706e-01   1.0719402383165620e-01   1.2582699383458887e-01   1.1623733867656036e-01
   3.7600000000000000e+02   1.7890399982980371e-01   2.0168847476340562e-01   1.0719402387061915e-01   1.2551785880854346e-01   1.1610279005018467e-01
   3.7700000000000000e+02   1.7890401858414925e-01   2.0153413351310695e-01   1.0719402390844759e-01   1.2522375937423538e-01   1.1604241961564596e-01
   3.7800000000000000e+02   1.7890403685498391e-01   2.0137970495539048e-01   1.0719402394517603e-01   1.2503066526924694e-01   1.1597013193365777e-01
   3.7900000000000000e+02   1.7890405465537340e-01   2.0133654757153602e-01   1.0719402398083445e-01   1.2487711125352345e-01   1.1592406542697153e-01
   3.8000000000000000e+02   1.7890407199801106e-01   2.0115433460650070e-01   1.0719402401545562e-01   1.2471296373203899e-01   1.1587800624287373e-01
   3.8100000000000000e+02   1.7890408889523707e-01   2.0108745218450683e-01   1.0719402404907044e-01   1.2445450620356542e-01   1.1581745975015965e-01
   3.8200000000000000e+02   1.7890410535903892e-01   2.0118815798983064e-01   1.0719402408170786e-01   1.2453584655906456e-01   1.1582272390874745e-01
   3.8300000000000000e+02   1.7890412140107018e-01   2.0135325461808395e-01   1.0719402411339658e-01   1.2449330918131439e-01   1.1579979853014206e-01
   3.8400000000000000e+02   1.7890413703265773e-01   2.0111574470820695e-01   1.0719402414416479e-01   1.2417957323848290e-01   1.1574548719012664e-01
   3.8500000000000000e+02   1.7890415226480841e-01   2.0090152307094605e-01   1.0719402417404006e-01   1.2392862598275817e-01   1.1575605878036274e-01
   3.8600000000000000e+02   1.7890416710822052e-01   2.0076443454269718e-01   1.0719402420304787e-01   1.2377880716632274e-01   1.1574552128829044e-01
   3.8700000000000000e+02   1.7890418157329432e-01   2.0056218656848265e-01   1.0719402423121310e-01   1.2352968864378620e-01   1.1576639718551880e-01
   3.8800000000000000e+02   1.7890419567013777e-01   2.0047474751448388e-01   1.0719402425856142e-01   1.2340033589881035e-01   1.1581095137699794e-01
   3.8900000000000000e+02   1.7890420940857743e-01   2.0051922190385865e-01   1.0719402428511657e-01   1.2338215134854841e-01   1.1587530112986215e-01
   3.9000000000000000e+02   1.7890422279816781e-01   2.0059523797442189e-01   1.0719402431090236e-01   1.2335330209524543e-01   1.1592707445075114e-01
   3.9100000000000000e+02   1.7890423584819165e-01   2.0037040445293841e-01   1.0719402433594089e-01   1.2308886804578553e-01   1.1597214136948762e-01
   3.9200000000000000e+02   1.7890424856768020e-01   2.0001813139693594e-01   1.0719402436025320e-01   1.2273354214151364e-01   1.1603277117624532e-01
   3.9300000000000000e+02   1.7890426096540740e-01   1.9984771434330206e-01   1.0719402438386126e-01   1.2265220437115686e-01   1.1612415940029221e-01
   3.9400000000000000e+02   1.7890427304990908e-01   1.9957905209727769e-01   1.0719402440678644e-01   1.2225436894814093e-01   1.1618001871473423e-01
   3.9500000000000000e+02   1.7890428482947987e-01   1.9959161293290481e-01   1.0719402442904723e-01   1.2218480144906305e-01   1.1628851794038464e-01
   3.9600000000000000e+02   1.7890429631218727e-01   1.9959554007482064e-01   1.0719402445066396e-01   1.2213156430641209e-01   1.1644473182560261e-01
   3.9700000000000000e+02   1.7890430750587422e-01   1.9916805139305008e-01   1.0719402447165569e-01   1.2168661987609745e-01   1.1651854859947380e-01
   3.9800000000000000e+02   1.7890431841817120e-01   1.9900407647519613e-01   1.0719402449203989e-01   1.2137626578579057e-01   1.1661682046563905e-01
   3.9900000000000000e+02   1.7890432905649090e-01   1.9865937593660718e-01   1.0719402451183460e-01   1.2110936213221928e-01   1.1673623572170203e-01
   4.0000000000000000e+02   1.7890433942804682e-01   1.9838475501929573e-01   1.0719402453105767e-01   1.2091820549048857e-01   1.1685324541363887e-01
   4.0100000000000000e+02   1.7890434953985201e-01   1.9809543323197917e-01   1.0719402454972485e-01   1.2073990926764057e-01   1.1668765729406630e-01
   4.0200000000000000e+02   1.7890435939872940e-01   1.9800628107106713e-01   1.0719402456785351e-01   1.2062537033667961e-01   1.1654566001737406e-01
   4.0300000000000000e+02   1.7890436901131046e-01   1.9774661608557526e-01   1.0719402458545789e-01   1.2032223038864183e-01   1.1638966532065920e-01
   4.0400000000000000e+02   1.7890437838404724e-01   1.9766039275325345e-01   1.0719402460255428e-01   1.2022435928549992e-01   1.1623858645475041e-01
   4.0500000000000000e+02   1.7890438752321433e-01   1.9757137069360697e-01   1.0719402461915692e-01   1.2012301257944580e-01   1.1609765868950922e-01
   4.0600000000000000e+02   1.7890439643491635e-01   1.9750042967479448e-01   1.0719402463528077e-01   1.2006690990781453e-01   1.1597072826154026e-01
   4.0700000000000000e+02   1.7890440512508793e-01   1.9751981316691372e-01   1.0719402465093933e-01   1.2017475078027687e-01   1.1586201647476016e-01
   4.0800000000000000e+02   1.7890441359950277e-01   1.9731990250383913e-01   1.0719402466614605e-01   1.1997656037619857e-01   1.1575692574994476e-01
   4.0900000000000000e+02   1.7890442186377978e-01   1.9743381320640971e-01   1.0719402468091441e-01   1.1995200529595038e-01   1.1566946352050336e-01
   4.1000000000000000e+02   1.7890442992338168e-01   1.9721848144934193e-01   1.0719402469525746e-01   1.1970322651576025e-01   1.1555170773151635e-01
   4.1100000000000000e+02   1.7890443778362314e-01   1.9685666176372171e-01   1.0719402470918730e-01   1.1941424900518320e-01   1.1544592612094763e-01
   4.1200000000000000e+02   1.7890444544967649e-01   1.9666533244630305e-01   1.0719402472271543e-01   1.1921103798585707e-01   1.1534106228770015e-01
   4.1300000000000000e+02   1.7890445292657081e-01   1.9659861300922729e-01   1.0719402473585445e-01   1.1926743835233417e-01   1.1526635267065501e-01
   4.1400000000000000e+02   1.7890446021920101e-01   1.9640051227353966e-01   1.0719402474861445e-01   1.1923262496091268e-01   1.1519560758394745e-01
   4.1500000000000000e+02   1.7890446733232951e-01   1.9608420185486222e-01   1.0719402476100749e-01   1.1896511361978064e-01   1.1510293445667426e-01
   4.1600000000000000e+02   1.7890447427058800e-01   1.9584785389122164e-01   1.0719402477304334e-01   1.1884932450678327e-01   1.1504071141288039e-01
   4.1700000000000000e+02   1.7890448103848472e-01   1.9581642395651638e-01   1.0719402478473337e-01   1.1867342924838802e-01   1.1496541924292634e-01
   4.1800000000000000e+02   1.7890448764040515e-01   1.9549230319419311e-01   1.0719402479608675e-01   1.1823830961478379e-01   1.1486384706126350e-01
   4.1900000000000000e+02   1.7890449408061940e-01   1.9534172587836232e-01   1.0719402480711349e-01   1.1810384271826667e-01   1.1480035735804284e-01
   4.2000000000000000e+02   1.7890450036327921e-01   1.9511011000043893e-01   1.0719402481782392e-01   1.1789562300898324e-01   1.1472575355716165e-01
   4.2100000000000000e+02   1.7890450649242670e-01   1.9496107196072612e-01   1.0719402482822586e-01   1.1777637390778700e-01   1.1467264424798693e-01
   4.2200000000000000e+02   1.7890451247199479e-01   1.9484801740791757e-01   1.0719402483832885e-01   1.1773777576343304e-01   1.1460778783430438e-01
   4.2300000000000000e+02   1.7890451830581086e-01   1.9458636791615008e-01   1.0719402484814193e-01   1.1746795114436681e-01   1.1453773152224521e-01
   4.2400000000000000e+02   1.7890452399760093e-01   1.9465279140471603e-01   1.0719402485767304e-01   1.1750692897670865e-01   1.1453792410968144e-01
   4.2500000000000000e+02   1.7890452955099048e-01   1.9457564905595234e-01   1.0719402486692993e-01   1.1735200827201345e-01   1.1448415755539208e-01
   4.2600000000000000e+02   1.7890453496950762e-01   1.9441908630558161e-01   1.0719402487592181e-01   1.1710392627614212e-01   1.1442226962801415e-01
   4.2700000000000000e+02   1.7890454025658681e-01   1.9430378809531304e-01   1.0719402488465489e-01   1.1689859786015984e-01   1.1438911019472001e-01
   4.2800000000000000e+02   1.7890454541557102e-01   1.9418745534363416e-01   1.0719402489313767e-01   1.1676273002395117e-01   1.1435947935184379e-01
   4.2900000000000000e+02   1.7890455044971482e-01   1.9410940264876339e-01   1.0719402490137625e-01   1.1663137803732536e-01   1.1433806334919548e-01
   4.3000000000000000e+02   1.7890455536218502e-01   1.9395317059143644e-01   1.0719402490937921e-01   1.1648294441771855e-01   1.1430984948165623e-01
   4.3100000000000000e+02   1.7890456015606587e-01   1.9391215543119050e-01   1.0719402491715194e-01   1.1634455896209864e-01   1.1429265771223891e-01
   4.3200000000000000e+02   1.7890456483435790e-01   1.9391831450408820e-01   1.0719402492470267e-01   1.1631526393741012e-01   1.1429676003481370e-01
   4.3300000000000000e+02   1.7890456939998431e-01   1.9399142079837339e-01   1.0719402493203613e-01   1.1628507151139639e-01   1.1429370511189199e-01
   4.3400000000000000e+02   1.7890457385578909e-01   1.9383101849676229e-01   1.0719402493915953e-01   1.1608826464180058e-01   1.1427162141016983e-01
   4.3500000000000000e+02   1.7890457820454109e-01   1.9371819742412466e-01   1.0719402494607884e-01   1.1595188494073093e-01   1.1427552786959716e-01
   4.3600000000000000e+02   1.7890458244893848e-01   1.9361267429083151e-01   1.0719402495280024e-01   1.1581725045755591e-01   1.1427296254884967e-01
   4.3700000000000000e+02   1.7890458659160574e-01   1.9349564444201975e-01   1.0719402495932795e-01   1.1566963686782661e-01   1.1427954096677079e-01
   4.3800000000000000e+02   1.7890459063509764e-01   1.9344292996076407e-01   1.0719402496566954e-01   1.1560867086979564e-01   1.1430968751947873e-01
   4.3900000000000000e+02   1.7890459458190550e-01   1.9342912484414226e-01   1.0719402497182914e-01   1.1557146727531092e-01   1.1434421075881503e-01
   4.4000000000000000e+02   1.7890459843445231e-01   1.9342948170007138e-01   1.0719402497781270e-01   1.1551300268872042e-01   1.1437495363445976e-01
   4.4100000000000000e+02   1.7890460219509632e-01   1.9330392632310262e-01   1.0719402498362447e-01   1.1535353177912713e-01   1.1439910068511047e-01
   4.4200000000000000e+02   1.7890460586613663e-01   1.9313243900873595e-01   1.0719402498926989e-01   1.1515383592336771e-01   1.1443590933336745e-01
   4.4300000000000000e+02   1.7890460944981257e-01   1.9300655521666746e-01   1.0719402499475383e-01   1.1507613364304584e-01   1.1448728306414999e-01
   4.4400000000000000e+02   1.7890461294830098e-01   1.9286949703676373e-01   1.0719402500008084e-01   1.1487073623975337e-01   1.1452406866483275e-01
   4.4500000000000000e+02   1.7890461636372587e-01   1.9282716194074256e-01   1.0719402500525560e-01   1.1475404927790742e-01   1.1458178117065147e-01
   4.4600000000000000e+02   1.7890461969815416e-01   1.9281407778814919e-01   1.0719402501028205e-01   1.1467593997809870e-01   1.1466300134922219e-01
   4.4700000000000000e+02   1.7890462295359988e-01   1.9258514878092334e-01   1.0719402501516460e-01   1.1444419720632680e-01   1.1470776046195215e-01
   4.4800000000000000e+02   1.7890462613202332e-01   1.9249346847081300e-01   1.0719402501990778e-01   1.1427516441988300e-01   1.1477090035185501e-01
   4.4900000000000000e+02   1.7890462923533429e-01   1.9229481665849729e-01   1.0719402502451530e-01   1.1408056371724329e-01   1.1483655168587195e-01
   4.5000000000000000e+02   1.7890463226539188e-01   1.9213121604392011e-01   1.0719402502899079e-01   1.1394689573302864e-01   1.1490630109268618e-01
   4.5100000000000000e+02   1.7890463522401059e-01   1.9195507597201736e-01   1.0719402503333872e-01   1.1381229308308213e-01   1.1483752429404073e-01
   4.5200000000000000e+02   1.7890463811295323e-01   1.9188814118860439e-01   1.0719402503756155e-01   1.1373043080653743e-01   1.1478205400302630e-01
   4.5300000000000000e+02   1.7890464093394021e-01   1.9173878752527704e-01   1.0719402504166449e-01   1.1355823424187024e-01   1.1471608950979476e-01
   4.5400000000000000e+02   1.7890464368864786e-01   1.9163828607692035e-01   1.0719402504564994e-01   1.1343249320059695e-01   1.1464971148914117e-01
   4.5500000000000000e+02   1.7890464637870662e-01   1.9156708548368509e-01   1.0719402504952120e-01   1.1336390948364060e-01   1.1458988189868301e-01
   4.5600000000000000e+02   1.7890464900570574e-01   1.9148916883857056e-01   1.0719402505328232e-01   1.1329374407908617e-01   1.1453191414826842e-01
   4.5700000000000000e+02   1.7890465157119564e-01   1.9145507591228184e-01   1.0719402505693551e-01   1.1329251530884062e-01   1.1448433320641614e-01
   4.5800000000000000e+02   1.7890465407668393e-01   1.9136881926610821e-01   1.0719402506048445e-01   1.1321190026814874e-01   1.1443782746490713e-01
   4.5900000000000000e+02   1.7890465652364082e-01   1.9140645854430932e-01   1.0719402506393215e-01   1.1318448280736745e-01   1.1439905811850917e-01
   4.6000000000000000e+02   1.7890465891349883e-01   1.9128810718032294e-01   1.0719402506728161e-01   1.1305198730991040e-01   1.1434489912652744e-01
   4.6100000000000000e+02   1.7890466124765600e-01   1.9112644334888776e-01   1.0719402507053483e-01   1.1291303399848587e-01   1.1429604765207473e-01
   4.6200000000000000e+02   1.7890466352746970e-01   1.9102318151711772e-01   1.0719402507369534e-01   1.1279285309091251e-01   1.1424881742242299e-01
   4.6300000000000000e+02   1.7890466575426611e-01   1.9095561650391216e-01   1.0719402507676566e-01   1.1276723547641038e-01   1.1421352279638400e-01
   4.6400000000000000e+02   1.7890466792933546e-01   1.9084250637209699e-01   1.0719402507974830e-01   1.1272425811307091e-01   1.1418042576648299e-01
   4.6500000000000000e+02   1.7890467005393970e-01   1.9070465300584169e-01   1.0719402508264590e-01   1.1260099675700931e-01   1.1413618322522417e-01
   4.6600000000000000e+02   1.7890467212930153e-01   1.9060290444394856e-01   1.0719402508546097e-01   1.1253767723430230e-01   1.1410687887998558e-01
   4.6700000000000000e+02   1.7890467415661862e-01   1.9057608053434028e-01   1.0719402508819524e-01   1.1245011392220740e-01   1.1407207936486866e-01
   4.6800000000000000e+02   1.7890467613705410e-01   1.9045184390313785e-01   1.0719402509085180e-01   1.1227815712419677e-01   1.1402571714871486e-01
   4.6900000000000000e+02   1.7890467807174376e-01   1.9037096362470171e-01   1.0719402509343207e-01   1.1219114560255634e-01   1.1399586166403562e-01
   4.7000000000000000e+02   1.7890467996179488e-01   1.9027375398585192e-01   1.0719402509593928e-01   1.1208869988569402e-01   1.1396043998545251e-01
   4.7100000000000000e+02   1.7890468180828628e-01   1.9019443570570208e-01   1.0719402509837493e-01   1.1200398777341757e-01   1.1393420939169098e-01
   4.7200000000000000e+02   1.7890468361226672e-01   1.9013323640449950e-01   1.0719402510074083e-01   1.1194989770397978e-01   1.1390256399694493e-01
   4.7300000000000000e+02   1.7890468537476290e-01   1.9004430806976841e-01   1.0719402510303910e-01   1.1184536544058381e-01   1.1386778297357110e-01
   4.7400000000000000e+02   1.7890468709677315e-01   1.9005110049317492e-01   1.0719402510527175e-01   1.1182649086081406e-01   1.1386741935159123e-01
   4.7500000000000000e+02   1.7890468877927065e-01   1.9001171818200277e-01   1.0719402510744085e-01   1.1176600513493881e-01   1.1384362780036636e-01
   4.7600000000000000e+02   1.7890469042320520e-01   1.8994710133174239e-01   1.0719402510954817e-01   1.1166243684537555e-01   1.1381330882663729e-01
   4.7700000000000000e+02   1.7890469202950227e-01   1.8990237819284744e-01   1.0719402511159501e-01   1.1158654069631330e-01   1.1379889219588908e-01
   4.7800000000000000e+02   1.7890469359906197e-01   1.8985950203523375e-01   1.0719402511358388e-01   1.1152893333330810e-01   1.1378431926415444e-01
   4.7900000000000000e+02   1.7890469513276633e-01   1.8981403635766306e-01   1.0719402511551611e-01   1.1146399089756430e-01   1.1377408236235062e-01
   4.8000000000000000e+02   1.7890469663146935e-01   1.8974956480273983e-01   1.0719402511739326e-01   1.1139006838238147e-01   1.1375925960787693e-01
   4.8100000000000000e+02   1.7890469809601048e-01   1.8973167774651886e-01   1.0719402511921662e-01   1.1134179517319197e-01   1.1375222847651197e-01
   4.8200000000000000e+02   1.7890469952720170e-01   1.8971838839762620e-01   1.0719402512098813e-01   1.1130747433640890e-01   1.1375547649163698e-01
   4.8300000000000000e+02   1.7890470092583929e-01   1.8972197734862190e-01   1.0719402512270892e-01   1.1127969133129675e-01   1.1375625878895997e-01
   4.8400000000000000e+02   1.7890470229269667e-01   1.8967465566952324e-01   1.0719402512438087e-01   1.1121303253042797e-01   1.1374645257790557e-01
   4.8500000000000000e+02   1.7890470362853195e-01   1.8964551933276905e-01   1.0719402512600477e-01   1.1116830452587344e-01   1.1374803067368032e-01
   4.8600000000000000e+02   1.7890470493407870e-01   1.8961310700008074e-01   1.0719402512758250e-01   1.1112126627781113e-01   1.1374818245946056e-01
   4.8700000000000000e+02   1.7890470621005655e-01   1.8958328016024414e-01   1.0719402512911527e-01   1.1107600791536165e-01   1.1375094703498101e-01
   4.8800000000000000e+02   1.7890470745716683e-01   1.8956974607591490e-01   1.0719402513060436e-01   1.1105755633471180e-01   1.1376797345656937e-01
   4.8900000000000000e+02   1.7890470867609171e-01   1.8955715933718528e-01   1.0719402513205133e-01   1.1103779253276877e-01   1.1378607184195905e-01
   4.9000000000000000e+02   1.7890470986749740e-01   1.8954615175651793e-01   1.0719402513345656e-01   1.1100810555457040e-01   1.1380260966410226e-01
   4.9100000000000000e+02   1.7890471103203492e-01   1.8952343402630781e-01   1.0719402513482143e-01   1.1097797538892143e-01   1.1381702176814115e-01
   4.9200000000000000e+02   1.7890471217033591e-01   1.8950499231897386e-01   1.0719402513614845e-01   1.1095130687283893e-01   1.1383696576704315e-01
   4.9300000000000000e+02   1.7890471328301941e-01   1.8948548360374801e-01   1.0719402513743671e-01   1.1093561839888046e-01   1.1386418739579017e-01
   4.9400000000000000e+02   1.7890471437068817e-01   1.8947064450372858e-01   1.0719402513868874e-01   1.1091239229885859e-01   1.1388455198242685e-01
   4.9500000000000000e+02   1.7890471543393063e-01   1.8946277422580829e-01   1.0719402513990446e-01   1.1089340996874403e-01   1.1391575153415368e-01
   4.9600000000000000e+02   1.7890471647331940e-01   1.8946073746428355e-01   1.0719402514108615e-01   1.1088245851918725e-01   1.1395832890271469e-01
   4.9700000000000000e+02   1.7890471748941439e-01   1.8944760060700930e-01   1.0719402514223379e-01   1.1086803433350571e-01   1.1398249139555701e-01
   4.9800000000000000e+02   1.7890471848276138e-01   1.8944428961602219e-01   1.0719402514334896e-01   1.1086117646529300e-01   1.1401758835971207e-01
   4.9900000000000000e+02   1.7890471945389219e-01   1.8944070438879002e-01   1.0719402514443212e-01   1.1085677883418892e-01   1.1405284840228572e-01
   5.0000000000000000e+02   1.7890472040332744e-01   1.8944070438879002e-01   1.0719402514548462e-01   1.1085677883418893e-01   1.1409105730799279e-01


==> BALSOverIterationsLS.dat <==
   1.0000000000000000e+00   1.7890472040332744e-01   1.0719402514548462e-01
   5.0000000000000000e+02   1.7890472040332744e-01   1.0719402514548462e-01


==> BALSOverSNR.dat <==
  -1.0000000000000000e+01   1.7890472001146724e+00   1.8944022028790573e+00   3.2237811807499445e-01   3.2467944612773397e-01
  -5.0000000000000000e+00   5.6574639983690300e-01   5.9906055684094950e-01   2.0645238764364768e-01   2.0984814250309422e-01
   0.0000000000000000e+00   1.7890472040332744e-01   1.8944070438879002e-01   1.0719402514548462e-01   1.1085677883418893e-01
   5.0000000000000000e+00   5.6574640204118565e-02   5.9908291205039356e-02   4.5490144831562399e-02   4.8140816012184881e-02
   1.0000000000000000e+01   1.7890472164357320e-02   1.8947027696117696e-02   1.6549366264627625e-02   1.7887493398923860e-02
   1.5000000000000000e+01   5.6574640902251521e-03   5.9944128732657255e-03   5.5219962539220209e-03   6.0527286087190034e-03
   2.0000000000000000e+01   1.7890472557638261e-03   1.8985765395757802e-03   1.7771817744117288e-03   1.9616558635236637e-03


==> BLMSoverIterations.dat <==
   1.0000000000000000e+00   1.4628827817572756e+00   9.4652136473323079e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.0000000000000000e+00   1.3904640306345533e+00   8.7550551094799667e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.0000000000000000e+00   1.3098902992389836e+00   8.2078623338384282e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.0000000000000000e+00   1.1807234369478194e+00   7.3763795968321666e-01   1.3534245494465733e-01   2.6546726902166090e-01
   5.0000000000000000e+00   1.1182674789803080e+00   6.8320858223589920e-01   1.3534245494465733e-01   2.6546726902166090e-01
   6.0000000000000000e+00   1.0678764038143047e+00   6.4118978774802282e-01   1.3534245494465733e-01   2.6546726902166090e-01
   7.0000000000000000e+00   1.0179146102933558e+00   6.0356367866099803e-01   1.3534245494465733e-01   2.6546726902166090e-01
   8.0000000000000000e+00   9.8402524537963365e-01   5.7908252299847596e-01   1.3534245494465733e-01   2.6546726902166090e-01
   9.0000000000000000e+00   9.5706859966156044e-01   5.5690686724625604e-01   1.3534245494465733e-01   2.6546726902166090e-01
   1.0000000000000000e+01   9.2885656918413262e-01   5.3695555684051621e-01   1.3534245494465733e-01   2.6546726902166090e-01
   1.1000000000000000e+01   8.9573033953673387e-01   5.1314736584802778e-01   1.3534245494465733e-01   2.6546726902166090e-01
   1.2000000000000000e+01   8.7555024462628439e-01   4.9807861938142534e-01   1.3534245494465733e-01   2.6546726902166090e-01
   1.3000000000000000e+01   8.4529749820471134e-01   4.8031111283453864e-01   1.3534245494465733e-01   2.6546726902166090e-01
   1.4000000000000000e+01   8.2321016030395200e-01   4.6306863622617978e-01   1.3534245494465733e-01   2.6546726902166090e-01
   1.5000000000000000e+01   8.0513333573413182e-01   4.5214257017127429e-01   1.3534245494465733e-01   2.6546726902166090e-01
   1.6000000000000000e+01   7.8325381644496939e-01   4.3727633120034615e-01   1.3534245494465733e-01   2.6546726902166090e-01
   1.7000000000000000e+01   7.5604678015776949e-01   4.2094229906429292e-01   1.3534245494465733e-01   2.6546726902166090e-01
   1.8000000000000000e+01   7.3163584151260108e-01   4.0591560598722837e-01   1.3534245494465733e-01   2.6546726902166090e-01
   1.9000000000000000e+01   7.1174409736804378e-01   3.9448441317366389e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.0000000000000000e+01   6.9173261091748617e-01   3.8140062534271635e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.1000000000000000e+01   6.6888607768869079e-01   3.6824045045428849e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.2000000000000000e+01   6.4950023149138447e-01   3.5794771589625562e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.3000000000000000e+01   6.3388837372723439e-01   3.4872002482091291e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.4000000000000000e+01   6.1349503591399190e-01   3.3768720345683867e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.5000000000000000e+01   5.9707978059652367e-01   3.2707472673785348e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.6000000000000000e+01   5.7863397664179739e-01   3.1570812131138370e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.7000000000000000e+01   5.6024369330621293e-01   3.0598389264801218e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.8000000000000000e+01   5.4429000456214294e-01   2.9670212812396196e-01   1.3534245494465733e-01   2.6546726902166090e-01
   2.9000000000000000e+01   5.2853044864589294e-01   2.8765911691139939e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.0000000000000000e+01   5.0979457670058703e-01   2.7807487229269467e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.1000000000000000e+01   4.9452703252521196e-01   2.7012566310220842e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.2000000000000000e+01   4.7996629191542295e-01   2.6209762727778374e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.3000000000000000e+01   4.6750403966642678e-01   2.5532985337412889e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.4000000000000000e+01   4.5367978836217160e-01   2.4764693624252740e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.5000000000000000e+01   4.4097564207655721e-01   2.3932276039555286e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.6000000000000000e+01   4.2950660444886263e-01   2.3340855840450309e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.7000000000000000e+01   4.2036025421499701e-01   2.2856980976564834e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.8000000000000000e+01   4.1094810173743201e-01   2.2376235855601176e-01   1.3534245494465733e-01   2.6546726902166090e-01
   3.9000000000000000e+01   4.0201316144527849e-01   2.1872668731566183e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.0000000000000000e+01   3.9247030726896598e-01   2.1309177280292901e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.1000000000000000e+01   3.8388521812327514e-01   2.0810257818484096e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.2000000000000000e+01   3.7609921063846818e-01   2.0363706341516077e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.3000000000000000e+01   3.6892191533924756e-01   1.9977118791247261e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.4000000000000000e+01   3.6258962182624066e-01   1.9623879624714435e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.5000000000000000e+01   3.5761815548097586e-01   1.9311925483908918e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.6000000000000000e+01   3.5316658518845312e-01   1.9042217229575101e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.7000000000000000e+01   3.4917089970337145e-01   1.8815654953800148e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.8000000000000000e+01   3.4598349034812043e-01   1.8618657043938064e-01   1.3534245494465733e-01   2.6546726902166090e-01
   4.9000000000000000e+01   3.4398302199319991e-01   1.8493335776888845e-01   1.3534245494465733e-01   2.6546726902166090e-01
   5.0000000000000000e+01   3.4284521263609907e-01   1.8422699089138267e-01   1.3534245494465733e-01   2.6546726902166090e-01


==> BLMSoverSNR.dat <==
  -1.0000000000000000e+01   1.7902747105637453e+00   3.9043841782046290e-01   3.1311452465082490e-01   1.6749852310831626e+00
  -9.0000000000000000e+00   1.4695846968315895e+00   3.6456356094043196e-01   2.9017117733759928e-01   1.3304880617955261e+00
  -8.0000000000000000e+00   1.1998858102376870e+00   3.3785781489235617e-01   2.6678976201711357e-01   1.0568442334477739e+00
  -7.0000000000000000e+00   9.7513018016294084e-01   3.1077816569066713e-01   2.4330563214353224e-01   8.3948121433310752e-01
  -6.0000000000000000e+00   7.9113725805207413e-01   2.8377410726228253e-01   2.2005581322013867e-01   6.6682363106541676e-01
  -5.0000000000000000e+00   6.4149111265298209e-01   2.5726692640799537e-01   1.9736261081340753e-01   5.2967683773662488e-01
  -4.0000000000000000e+00   5.2024027255802074e-01   2.3163437915366472e-01   1.7551907268149750e-01   4.2073726749367335e-01
  -3.0000000000000000e+00   4.2181987111529745e-01   2.0720013524044859e-01   1.5477761721679864e-01   3.3420349097096669e-01
  -2.0000000000000000e+00   3.4284521263609907e-01   1.8422699089138267e-01   1.3534245494465733e-01   2.6546726902166090e-01
  -1.0000000000000000e+00   2.7940370451698915e-01   1.6291346744162741e-01   1.1736576334761344e-01   2.1086814717905203e-01
   0.0000000000000000e+00   2.2804298408554938e-01   1.4339368273454992e-01   1.0094712284321440e-01   1.6749852310831684e-01
   1.0000000000000000e+00   1.8682540870765227e-01   1.2573996806330409e-01   8.6135558707231968e-02   1.3304880617955320e-01
   2.0000000000000000e+00   1.5370810220905545e-01   1.0996737382823514e-01   7.2933593900710081e-02   1.0568442334477750e-01
   3.0000000000000000e+00   1.2716049618408309e-01   9.6039592154006245e-02   6.1302853315402694e-02   8.3948121433310582e-02
   4.0000000000000000e+00   1.0577387085360815e-01   8.3876497798218264e-02   5.1170841348485561e-02   6.6682363106541270e-02
   5.0000000000000000e+00   8.8740913588450168e-02   7.3363529092937682e-02   4.2438499095510535e-02   5.2967683773662677e-02
   6.0000000000000000e+00   7.5097567449547528e-02   6.4362347903331271e-02   3.4988076643797272e-02   4.2073726749367484e-02
   7.0000000000000000e+00   6.4162488348241759e-02   5.6721465065906432e-02   2.8690804167078910e-02   3.3420349097096735e-02
   8.0000000000000000e+00   5.5379431545583335e-02   5.0285506471924632e-02   2.3413866035239053e-02   2.6546726902166050e-02
   9.0000000000000000e+00   4.8333440055460850e-02   4.4902393088011409e-02   1.9026285029994563e-02   2.1086814717905265e-02
   1.0000000000000000e+01   4.2720687645596153e-02   4.0428357183276503e-02   1.5403483443564576e-02   1.6749852310831578e-02

